The impact of two massive early accretion events in a Milky Way-like galaxy: repercussions for the buildup of the stellar disc and halo

We identify and characterise a Milky Way-like realisation from the Auriga simulations with two consecutive massive mergers $\sim2\,$Gyr apart at high redshift, comparable to the reported Kraken and Gaia-Sausage-Enceladus. The Kraken-like merger ($z=1.6$, $M_{\rm Tot} = 8\times10^{10}\,$M$_{\odot}$) is gas-rich, deposits most of its mass in the inner $10\,$kpc, and is largely isotropic. The Sausage-like merger ($z=1.14$, $M_{\rm Tot} = 1\times10^{11}\,$M$_{\odot}$) leaves a more extended mass distribution at higher energies, and has a radially anisotropic distribution. For the higher redshift merger, the stellar mass ratio of the satellite to host galaxy is 1:3. As a result, the chemistry of the remnant is indistinguishable from contemporaneous in-situ populations, making it challenging to identify this component through chemical abundances. This naturally explains why all abundance patterns attributed so far to Kraken are in fact fully consistent with the metal-poor in-situ so-called Aurora population and thick disc. However, our model makes a falsifiable prediction: if the Milky Way underwent a gas-rich double merger at high redshift, then this should be imprinted on its star formation history with bursts about $\sim2\,$Gyrs apart. This may offer constraining power on the highest-redshift major mergers.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
